Scan Correlation -- Revealing distributed scan campaigns

Public networks are exposed to port scans from the Internet. Attackers search for vulnerable services they can exploit. In large scan campaigns, attackers often utilize different machines to perform distributed scans, which impedes their detection and might also camouflage the actual goal of the scanning campaign. In this paper, we present a correlation algorithm to detect scans, identify potential relations among them, and reassemble them to larger campaigns. We evaluate our approach on real-world Internet traffic and our results indicate that it can summarize and characterize standalone and distributed scan campaigns based on their tools and intention.

==> data/destination_port_classes.csv <==
n	class	attackers
0	Single	1429
1	Few	982
2	Multiple	103


==> data/destination_ports.csv <==
1	1429
2	473
3	404
4	39
5	22
6	6
7	2
8	6
9	28
10	2
11	0
12	3
13	1
14	4
15	15
16	0
17	1
18	0
19	1
20	2
21	1
22	0
23	0
24	0
25	0
26	0
27	0
28	1
29	1
30	1
31	1
32	0
33	0
34	1
35	1
36	2
37	0
38	0
39	0
40	0
41	1
42	0
43	1
44	0
45	0
46	2
47	0
48	0
49	1
%50	62


==> data/source_port_classes.csv <==
n	class	attackers
0	Single	876
1	Few	905
2	Multiple	733


==> data/source_ports.csv <==
1	876
2	391
3	241
4	87
5	41
6	33
7	26
8	33
9	30
10	23
11	15
12	19
13	12
14	12
15	16
16	17
17	12
18	16
19	10
20	13
21	6
22	14
23	5
24	13
25	4
26	3
27	12
28	4
29	8
30	9
31	7
32	1
33	3
34	2
35	6
36	8
37	4
38	4
39	3
40	4
41	2
42	8
43	3
44	6
45	1
46	4
47	2
48	3
49	2
%50+	433


==> data/threshold.csv <==
t	clusters
0	2050
0.025	2040
0.05	2025
0.075	2020
0.1	1300
0.125	1250
0.15	1100
0.175	1050
0.2	450
0.225	350
0.25	250
0.275	200
0.3	75
0.325	50
0.35	25
0.375	12.5
0.4	8
0.425	6
0.45	4
0.475	2
0.5	1
0.525	1
0.55	1
0.575	1
0.6	1
0.625	1
0.65	1
0.675	1
0.7	1
0.725	1

